Tunable High-Q Resonator by General Impedance Converter

For the need of measurements focused in condensed matter physics and especially Bernoulli effect in superconductors we have developed an active resonator with dual operational amplifiers. A tunable high-Q resonator is performed in the schematics of the the General Impedance Converter (GIC). In the framework of frequency dependent open-loop gain of operational amplifiers, a general formula of the frequency dependence of the impedance of GIC is derived. The explicit formulas for the resonance frequency and Q-factor include as immanent parameter the crossover frequency of the operational amplifier. Voltage measurements of GIC with a lock-in amplifier perfectly agree with the derived formulas. A table reveals that electrometer operational amplifiers are the best choice to build the described resonator.

==> res-lockin-gic_1.csv <==
1000 1.548803E-04 8.930719E+01
1017.578 1.522337E-04 8.937614E+01
1035.156 1.493787E-04 8.939240E+01
1052.734 1.466792E-04 8.937280E+01
1070.313 1.440518E-04 8.939483E+01
1087.891 1.414965E-04 8.937051E+01
1105.469 1.390923E-04 8.938416E+01
1123.047 1.367155E-04 8.937270E+01
1140.625 1.343899E-04 8.933376E+01
1158.203 1.320930E-04 8.936160E+01
1175.781 1.299667E-04 8.934959E+01
1193.359 1.278078E-04 8.936949E+01
1210.938 1.257718E-04 8.932113E+01
1228.516 1.237132E-04 8.929470E+01
1246.094 1.217866E-04 8.928461E+01
1263.672 1.198489E-04 8.928080E+01
1281.25 1.180617E-04 8.927775E+01
1298.828 1.162135E-04 8.927585E+01
1316.406 1.145154E-04 8.926262E+01
1333.984 1.127481E-04 8.926622E+01
1351.563 1.110693E-04 8.925814E+01
1369.141 1.094084E-04 8.928733E+01
1386.719 1.077777E-04 8.925193E+01
1404.297 1.062771E-04 8.926012E+01
1421.875 1.047554E-04 8.922913E+01
1439.453 1.031796E-04 8.919840E+01
1457.031 1.017652E-04 8.916256E+01
1474.609 1.003452E-04 8.919360E+01
1492.188 9.895195E-05 8.920172E+01
1509.766 9.764874E-05 8.918226E+01
1527.344 9.627207E-05 8.917989E+01
1544.922 9.501026E-05 8.916153E+01
1562.5 9.372709E-05 8.916529E+01
1580.078 9.243414E-05 8.913907E+01
1597.656 9.120807E-05 8.911642E+01
1615.234 9.003723E-05 8.913750E+01
1632.813 8.884059E-05 8.914677E+01
1650.391 8.768766E-05 8.908880E+01
1667.969 8.656910E-05 8.911353E+01
1685.547 8.548066E-05 8.910644E+01
1703.125 8.434476E-05 8.907302E+01
1720.703 8.326771E-05 8.910448E+01
1738.281 8.223115E-05 8.910301E+01
1755.859 8.125827E-05 8.904803E+01
1773.438 8.015786E-05 8.907541E+01
1791.016 7.918403E-05 8.906532E+01
1808.594 7.827526E-05 8.918112E+01
1826.172 7.723657E-05 8.903895E+01
1843.75 7.624370E-05 8.904497E+01
1861.328 7.536940E-05 8.902027E+01
1878.906 7.445039E-05 8.897064E+01
1896.484 7.356674E-05 8.894926E+01
1914.063 7.266617E-05 8.896594E+01
1931.641 7.178108E-05 8.894886E+01
1949.219 7.095039E-05 8.898592E+01
1966.797 7.004813E-05 8.893442E+01
1984.375 6.923496E-05 8.894043E+01
2001.953 6.846186E-05 8.890210E+01
2019.531 6.763942E-05 8.893596E+01
2037.109 6.678269E-05 8.891674E+01
2054.688 6.605740E-05 8.895083E+01
2072.266 6.529716E-05 8.893711E+01
2089.844 6.453871E-05 8.891505E+01
2107.422 6.380259E-05 8.891721E+01
2125 6.305826E-05 8.887446E+01
2142.578 6.230886E-05 8.890537E+01
2160.156 6.159449E-05 8.888572E+01
2177.734 6.090098E-05 8.889285E+01
2195.313 6.017633E-05 8.888641E+01
2212.891 5.947622E-05 8.891097E+01
2230.469 5.879095E-05 8.888158E+01
2248.047 5.815400E-05 8.886952E+01
2265.625 5.745217E-05 8.893552E+01
2283.203 5.681103E-05 8.893262E+01
2300.781 5.615916E-05 8.888303E+01
2318.359 5.554133E-05 8.885526E+01
2335.938 5.490216E-05 8.882561E+01
2353.516 5.430360E-05 8.880284E+01
2371.094 5.366737E-05 8.883392E+01
2388.672 5.309487E-05 8.882103E+01
2406.25 5.249873E-05 8.877029E+01
2423.828 5.185239E-05 8.880473E+01
2441.406 5.133039E-05 8.880175E+01
2458.984 5.073626E-05 8.875758E+01
2476.563 5.014495E-05 8.873013E+01
2494.141 4.958758E-05 8.870956E+01
2511.719 4.898450E-05 8.870321E+01
2529.297 4.845671E-05 8.864634E+01
2546.875 4.788194E-05 8.864758E+01
2564.453 4.742188E-05 8.859642E+01
2582.031 4.686973E-05 8.860814E+01
2599.609 4.628260E-05 8.860278E+01
2617.188 4.577375E-05 8.859056E+01
2634.766 4.527848E-05 8.854608E+01
2652.344 4.477284E-05 8.860220E+01
2669.922 4.427843E-05 8.864603E+01
2687.5 4.372649E-05 8.861497E+01
2705.078 4.322708E-05 8.862823E+01
2722.656 4.271638E-05 8.862885E+01
2740.234 4.226198E-05 8.860555E+01
2757.813 4.179095E-05 8.850286E+01
2775.391 4.130905E-05 8.852526E+01
2792.969 4.086179E-05 8.852142E+01
2810.547 4.038837E-05 8.849900E+01
2828.125 3.994345E-05 8.844311E+01
2845.703 3.941965E-05 8.842788E+01
2863.281 3.899178E-05 8.842539E+01
2880.859 3.851542E-05 8.847733E+01
2898.438 3.809878E-05 8.834465E+01
2916.016 3.766029E-05 8.832135E+01
2933.594 3.724950E-05 8.832877E+01
2951.172 3.682712E-05 8.838293E+01
2968.75 3.639340E-05 8.837724E+01
2986.328 3.588908E-05 8.838136E+01
3003.906 3.553568E-05 8.835388E+01
3021.484 3.508391E-05 8.840733E+01
3039.063 3.466318E-05 8.837263E+01
3056.641 3.429105E-05 8.834456E+01
3074.219 3.381848E-05 8.826582E+01
3091.797 3.345709E-05 8.832385E+01
3109.375 3.305668E-05 8.832729E+01
3126.953 3.262894E-05 8.835500E+01
3144.531 3.222426E-05 8.828166E+01
3162.109 3.185744E-05 8.825601E+01
3179.688 3.144824E-05 8.821379E+01
3197.266 3.110071E-05 8.824798E+01
3214.844 3.064350E-05 8.809724E+01
3232.422 3.032578E-05 8.817216E+01
3250 2.995714E-05 8.809048E+01
3267.578 2.959888E-05 8.811549E+01
3285.156 2.915195E-05 8.805203E+01
3302.734 2.877685E-05 8.809293E+01
3320.313 2.846938E-05 8.806774E+01
3337.891 2.811807E-05 8.808636E+01
3355.469 2.770872E-05 8.812998E+01
3373.047 2.733473E-05 8.799770E+01
3390.625 2.699173E-05 8.793602E+01
3408.203 2.667782E-05 8.793758E+01
3425.781 2.635556E-05 8.787744E+01
3443.359 2.597637E-05 8.778152E+01
3460.938 2.561062E-05 8.779649E+01
3478.516 2.530031E-05 8.785608E+01
3496.094 2.497877E-05 8.782828E+01
3513.672 2.461350E-05 8.771152E+01
3531.25 2.429433E-05 8.775536E+01
3548.828 2.392511E-05 8.764404E+01
3566.406 2.355342E-05 8.783251E+01
3583.984 2.329509E-05 8.766453E+01
3601.563 2.293620E-05 8.771370E+01
3619.141 2.263628E-05 8.753013E+01
3636.719 2.227139E-05 8.762768E+01
3654.297 2.193384E-05 8.754384E+01
3671.875 2.161362E-05 8.752898E+01
3689.453 2.137310E-05 8.753658E+01
3707.031 2.101878E-05 8.734792E+01
3724.609 2.071968E-05 8.730962E+01
3742.188 2.038674E-05 8.728706E+01
3759.766 2.009305E-05 8.732273E+01
3777.344 1.980094E-05 8.736135E+01
3794.922 1.947006E-05 8.723064E+01
3812.5 1.915537E-05 8.719110E+01
3830.078 1.887313E-05 8.707471E+01
3847.656 1.857659E-05 8.699477E+01
3865.234 1.828001E-05 8.699135E+01
3882.813 1.805642E-05 8.688373E+01
3900.391 1.769971E-05 8.685794E+01
3917.969 1.736157E-05 8.684401E+01
3935.547 1.711255E-05 8.671822E+01
3953.125 1.682850E-05 8.667686E+01
3970.703 1.652146E-05 8.666817E+01
3988.281 1.622990E-05 8.664809E+01
4005.859 1.597322E-05 8.652304E+01
4023.438 1.568735E-05 8.634554E+01
4041.016 1.539397E-05 8.640590E+01
4058.594 1.510293E-05 8.634056E+01
4076.172 1.491887E-05 8.613568E+01
4093.75 1.456517E-05 8.600629E+01
4111.328 1.425433E-05 8.587052E+01
4128.906 1.400254E-05 8.587551E+01
4146.484 1.372066E-05 8.576273E+01
4164.063 1.346178E-05 8.590065E+01
4181.641 1.322021E-05 8.575925E+01
4199.219 1.294438E-05 8.568604E+01
4216.797 1.264391E-05 8.567754E+01
4234.375 1.241020E-05 8.572229E+01
4251.953 1.207216E-05 8.562366E+01
4269.531 1.184387E-05 8.535130E+01
4287.109 1.162037E-05 8.531676E+01
4304.688 1.132310E-05 8.553363E+01
4322.266 1.111373E-05 8.483372E+01
4339.844 1.082285E-05 8.503508E+01
4357.422 1.054115E-05 8.488858E+01
4375 1.028022E-05 8.477863E+01
4392.578 1.003996E-05 8.455710E+01
4410.156 9.820918E-06 8.437453E+01
4427.734 9.570830E-06 8.450901E+01
4445.313 9.289804E-06 8.442199E+01
4462.891 8.985669E-06 8.407291E+01
4480.469 8.821918E-06 8.366924E+01
4498.047 8.513760E-06 8.343374E+01
4515.625 8.299857E-06 8.376543E+01
4533.203 8.035657E-06 8.312806E+01
4550.781 7.832035E-06 8.293180E+01
4568.359 7.562761E-06 8.280869E+01
4585.938 7.328028E-06 8.265484E+01
4603.516 7.057288E-06 8.214017E+01
4621.094 6.861515E-06 8.204470E+01
4638.672 6.597429E-06 8.170190E+01
4656.25 6.380261E-06 8.145335E+01
4673.828 6.145566E-06 8.168733E+01
4691.406 5.950371E-06 8.099503E+01
4708.984 5.688295E-06 8.074471E+01
4726.563 5.434939E-06 8.013931E+01
4744.141 5.209837E-06 7.966559E+01
4761.719 4.980960E-06 7.930939E+01
4779.297 4.726182E-06 7.866212E+01
4796.875 4.521719E-06 7.834991E+01
4814.453 4.305829E-06 7.819644E+01
4832.031 4.051304E-06 7.698726E+01
4849.609 3.836632E-06 7.586491E+01
4867.188 3.588780E-06 7.544907E+01
4884.766 3.374167E-06 7.377524E+01
4902.344 3.160726E-06 7.333458E+01
4919.922 2.929990E-06 7.231897E+01
4937.5 2.739309E-06 7.090214E+01
4955.078 2.550760E-06 6.995393E+01
4972.656 2.324810E-06 6.850092E+01
4990.234 2.132391E-06 6.497664E+01
5007.813 1.913556E-06 6.375201E+01
5025.391 1.709753E-06 6.056113E+01
5042.969 1.501400E-06 5.605756E+01
5060.547 1.293347E-06 5.093832E+01
5078.125 1.172839E-06 4.385309E+01
5095.703 1.028157E-06 3.577000E+01
5113.281 9.250246E-07 2.444153E+01
5130.859 8.238625E-07 9.010575E+00
5148.438 8.369408E-07 -4.177344E+00
5166.016 8.492511E-07 -1.948451E+01
5183.594 9.295744E-07 -3.188128E+01
5201.172 1.084979E-06 -3.952150E+01
5218.75 1.233764E-06 -4.891510E+01
5236.328 1.393285E-06 -5.386259E+01
5253.906 1.594149E-06 -5.973925E+01
5271.484 1.764059E-06 -6.369771E+01
5289.063 1.936240E-06 -6.607609E+01
5306.641 2.119765E-06 -6.904112E+01
5324.219 2.290680E-06 -7.062523E+01
5341.797 2.551629E-06 -7.157500E+01
5359.375 2.721802E-06 -7.387007E+01
5376.953 2.897123E-06 -7.511448E+01
5394.531 3.058181E-06 -7.469902E+01
5412.109 3.308057E-06 -7.769480E+01
5429.688 3.508738E-06 -7.737446E+01
5447.266 3.753027E-06 -7.872310E+01
5464.844 3.916678E-06 -7.991042E+01
5482.422 4.093363E-06 -8.000394E+01
5500 4.324451E-06 -8.058875E+01
5517.578 4.505327E-06 -8.076360E+01
5535.156 4.713271E-06 -8.043286E+01
5552.734 4.909424E-06 -8.174886E+01
5570.313 5.101010E-06 -8.210211E+01
5587.891 5.310329E-06 -8.238486E+01
5605.469 5.504628E-06 -8.229385E+01
5623.047 5.682407E-06 -8.267966E+01
5640.625 5.881707E-06 -8.299100E+01
5658.203 6.069788E-06 -8.312366E+01
5675.781 6.300955E-06 -8.307259E+01
5693.359 6.527463E-06 -8.341103E+01
5710.938 6.648976E-06 -8.362802E+01
5728.516 6.923357E-06 -8.377660E+01
5746.094 7.054139E-06 -8.414641E+01
5763.672 7.239188E-06 -8.406912E+01
5781.25 7.470672E-06 -8.411738E+01
5798.828 7.638564E-06 -8.453496E+01
5816.406 7.858478E-06 -8.469637E+01
5833.984 8.064980E-06 -8.487000E+01
5851.563 8.197999E-06 -8.512022E+01
5869.141 8.436162E-06 -8.521541E+01
5886.719 8.625884E-06 -8.502623E+01
5904.297 8.799011E-06 -8.518813E+01
5921.875 8.994351E-06 -8.577441E+01
5939.453 9.195409E-06 -8.564404E+01
5957.031 9.392137E-06 -8.572963E+01
5974.609 9.578655E-06 -8.576218E+01
5992.188 9.752761E-06 -8.592292E+01
6009.766 9.975976E-06 -8.586974E+01
6027.344 1.012162E-05 -8.589531E+01
6044.922 1.031823E-05 -8.600391E+01
6062.5 1.050288E-05 -8.613537E+01
6080.078 1.068439E-05 -8.595490E+01
6097.656 1.086415E-05 -8.607811E+01
6115.234 1.104895E-05 -8.636050E+01
6132.813 1.126467E-05 -8.615959E+01
6150.391 1.141788E-05 -8.644425E+01
6167.969 1.157947E-05 -8.629259E+01
6185.547 1.181231E-05 -8.630901E+01
6203.125 1.195413E-05 -8.638143E+01
6220.703 1.218076E-05 -8.652380E+01
6238.281 1.236013E-05 -8.653680E+01
6255.859 1.251101E-05 -8.659583E+01
6273.438 1.273278E-05 -8.679910E+01
6291.016 1.283381E-05 -8.680096E+01
6308.594 1.306332E-05 -8.687451E+01
6326.172 1.321709E-05 -8.680009E+01
6343.75 1.340682E-05 -8.694112E+01
6361.328 1.357871E-05 -8.690952E+01
6378.906 1.373010E-05 -8.698912E+01
6396.484 1.397853E-05 -8.695287E+01
6414.063 1.413928E-05 -8.712844E+01
6431.641 1.428745E-05 -8.693274E+01
6449.219 1.447096E-05 -8.716904E+01
6466.797 1.462200E-05 -8.706378E+01
6484.375 1.481447E-05 -8.724393E+01
6501.953 1.501206E-05 -8.729913E+01
6519.531 1.516628E-05 -8.715161E+01
6537.109 1.535237E-05 -8.733928E+01
6554.688 1.556310E-05 -8.731439E+01
6572.266 1.573518E-05 -8.742489E+01
6589.844 1.586467E-05 -8.734014E+01
6607.422 1.607617E-05 -8.741597E+01
6625 1.626806E-05 -8.740686E+01
6642.578 1.641904E-05 -8.738968E+01
6660.156 1.660712E-05 -8.738135E+01
6677.734 1.679477E-05 -8.743053E+01
6695.313 1.694579E-05 -8.747746E+01
6712.891 1.710206E-05 -8.761242E+01
6730.469 1.721825E-05 -8.762719E+01
6748.047 1.747976E-05 -8.762440E+01
6765.625 1.761620E-05 -8.770786E+01
6783.203 1.777557E-05 -8.766118E+01
6800.781 1.796538E-05 -8.784789E+01
6818.359 1.817746E-05 -8.782584E+01
6835.938 1.828873E-05 -8.772093E+01
6853.516 1.846858E-05 -8.780960E+01
6871.094 1.867511E-05 -8.792365E+01
6888.672 1.880448E-05 -8.798084E+01
6906.25 1.901538E-05 -8.804270E+01
6923.828 1.918909E-05 -8.808177E+01
6941.406 1.932080E-05 -8.809154E+01
6958.984 1.946439E-05 -8.803160E+01
6976.563 1.966566E-05 -8.810503E+01
6994.141 1.983946E-05 -8.815666E+01
7011.719 2.000569E-05 -8.813161E+01
7029.297 2.021361E-05 -8.813570E+01
7046.875 2.032764E-05 -8.815422E+01
7064.453 2.051813E-05 -8.813129E+01
7082.031 2.069863E-05 -8.811922E+01
7099.609 2.084689E-05 -8.832588E+01
7117.188 2.094375E-05 -8.831135E+01
7134.766 2.122759E-05 -8.835582E+01
7152.344 2.132619E-05 -8.829073E+01
7169.922 2.152522E-05 -8.834645E+01
7187.5 2.169104E-05 -8.839568E+01
7205.078 2.184501E-05 -8.839069E+01
7222.656 2.202481E-05 -8.824262E+01
7240.234 2.216281E-05 -8.835283E+01
7257.813 2.231958E-05 -8.831532E+01
7275.391 2.252033E-05 -8.832869E+01
7292.969 2.266422E-05 -8.830943E+01
7310.547 2.283228E-05 -8.847172E+01
7328.125 2.297282E-05 -8.842399E+01
7345.703 2.317937E-05 -8.846311E+01
7363.281 2.325875E-05 -8.843169E+01
7380.859 2.351637E-05 -8.852645E+01
7398.438 2.360495E-05 -8.859314E+01
7416.016 2.380851E-05 -8.861229E+01
7433.594 2.393620E-05 -8.860980E+01
7451.172 2.412280E-05 -8.851485E+01
7468.75 2.427894E-05 -8.857015E+01
7486.328 2.445170E-05 -8.866773E+01
7503.906 2.456211E-05 -8.863591E+01
7521.484 2.476632E-05 -8.863821E+01
7539.063 2.487269E-05 -8.854739E+01
7556.641 2.505119E-05 -8.873450E+01
7574.219 2.527133E-05 -8.873989E+01
7591.797 2.539645E-05 -8.870680E+01
7609.375 2.557690E-05 -8.861851E+01
7626.953 2.572542E-05 -8.877539E+01
7644.531 2.586668E-05 -8.877300E+01
7662.109 2.602394E-05 -8.876439E+01
7679.688 2.617942E-05 -8.883785E+01
7697.266 2.629109E-05 -8.872511E+01
7714.844 2.650702E-05 -8.881293E+01
7732.422 2.664323E-05 -8.884568E+01
7750 2.684313E-05 -8.881287E+01
7767.578 2.696606E-05 -8.884365E+01
7785.156 2.711724E-05 -8.882840E+01
7802.734 2.731280E-05 -8.894643E+01
7820.313 2.744922E-05 -8.897047E+01
7837.891 2.762436E-05 -8.893056E+01
7855.469 2.778545E-05 -8.887260E+01
7873.047 2.792476E-05 -8.895149E+01
7890.625 2.809458E-05 -8.891920E+01
7908.203 2.824263E-05 -8.892951E+01
7925.781 2.840136E-05 -8.894920E+01
7943.359 2.855148E-05 -8.892188E+01
7960.938 2.869607E-05 -8.895420E+01
7978.516 2.888263E-05 -8.894210E+01
7996.094 2.904699E-05 -8.901595E+01
8013.672 2.917685E-05 -8.896862E+01
8031.25 2.932529E-05 -8.900430E+01
8048.828 2.945932E-05 -8.890962E+01
8066.406 2.961745E-05 -8.892714E+01
8083.984 2.979453E-05 -8.892719E+01
8101.563 2.994431E-05 -8.900544E+01
8119.141 3.011059E-05 -8.895521E+01
8136.719 3.028418E-05 -8.898083E+01
8154.297 3.039281E-05 -8.899644E+01
8171.875 3.060122E-05 -8.895602E+01
8189.453 3.072194E-05 -8.894098E+01
8207.031 3.090064E-05 -8.890248E+01
8224.609 3.105212E-05 -8.899013E+01
8242.188 3.118508E-05 -8.900770E+01
8259.766 3.130766E-05 -8.903663E+01
8277.344 3.148733E-05 -8.902300E+01
8294.922 3.162505E-05 -8.897673E+01
8312.5 3.180532E-05 -8.900497E+01
8330.078 3.195081E-05 -8.905280E+01
8347.656 3.211282E-05 -8.899364E+01
8365.234 3.229172E-05 -8.902715E+01
8382.813 3.241602E-05 -8.901162E+01
8400.391 3.252715E-05 -8.903361E+01
8417.969 3.269352E-05 -8.904523E+01
8435.547 3.283747E-05 -8.907478E+01
8453.125 3.298558E-05 -8.912909E+01
8470.703 3.315326E-05 -8.904616E+01
8488.281 3.332608E-05 -8.910658E+01
8505.859 3.346881E-05 -8.911871E+01
8523.438 3.362043E-05 -8.905989E+01
8541.016 3.373047E-05 -8.902737E+01
8558.594 3.388772E-05 -8.914534E+01
8576.172 3.407385E-05 -8.908595E+01
8593.75 3.421406E-05 -8.908496E+01
8611.328 3.437482E-05 -8.911186E+01
8628.906 3.450193E-05 -8.914617E+01
8646.484 3.472826E-05 -8.914040E+01
8664.063 3.480434E-05 -8.907259E+01
8681.641 3.494653E-05 -8.923088E+01
8699.219 3.510231E-05 -8.911221E+01
8716.797 3.523047E-05 -8.913515E+01
8734.375 3.533969E-05 -8.907727E+01
8751.953 3.553582E-05 -8.918137E+01
8769.531 3.565694E-05 -8.925192E+01
8787.109 3.583506E-05 -8.919527E+01
8804.688 3.594937E-05 -8.918047E+01
8822.266 3.611950E-05 -8.911876E+01
8839.844 3.625556E-05 -8.919120E+01
8857.422 3.643525E-05 -8.912220E+01
8875 3.656066E-05 -8.913878E+01
8892.578 3.672712E-05 -8.916989E+01
8910.156 3.683185E-05 -8.924107E+01
8927.734 3.697530E-05 -8.928335E+01
8945.313 3.716893E-05 -8.921043E+01
8962.891 3.731628E-05 -8.916861E+01
8980.469 3.741459E-05 -8.923673E+01
8998.047 3.757680E-05 -8.925085E+01
9015.625 3.770557E-05 -8.922298E+01
9033.203 3.787198E-05 -8.923002E+01
9050.781 3.799306E-05 -8.918465E+01
9068.359 3.818782E-05 -8.929132E+01
9085.938 3.831066E-05 -8.924083E+01
9103.516 3.845267E-05 -8.925056E+01
9121.094 3.862658E-05 -8.933550E+01
9138.672 3.878618E-05 -8.927460E+01
9156.25 3.890873E-05 -8.924245E+01
9173.828 3.908504E-05 -8.927277E+01
9191.406 3.916641E-05 -8.922449E+01
9208.984 3.930298E-05 -3.934034E-05
9226.563 3.944209E-05 -3.947828E-05
9244.141 3.961306E-05 -3.965038E-05
9261.719 3.975083E-05 -3.977519E-05
9279.297 3.989625E-05 -3.987577E-05
9296.875 4.003044E-05 -4.001648E-05
9314.453 4.015505E-05 -4.020239E-05
9332.031 4.032608E-05 -4.030180E-05
9349.609 4.047821E-05 -4.046827E-05
9367.188 4.060175E-05 -4.059678E-05
9384.766 4.074574E-05 -4.075793E-05
9402.344 4.090149E-05 -4.089519E-05
9419.922 4.104911E-05 -4.103721E-05
9437.5 4.117057E-05 -4.115270E-05
9455.078 4.127399E-05 -4.133206E-05
9472.656 4.147164E-05 -4.143727E-05
9490.234 4.159803E-05 -4.162889E-05
9507.813 4.173694E-05 -4.176650E-05
9525.391 4.186198E-05 -4.190196E-05
9542.969 4.201540E-05 -4.202221E-05
9560.547 4.213589E-05 -4.212998E-05
9578.125 4.228223E-05 -4.231424E-05
9595.703 4.245593E-05 -4.251618E-05
9613.281 4.256280E-05 -4.260844E-05
9630.859 4.272420E-05 -4.271114E-05
9648.438 4.284485E-05 -4.288236E-05
9666.016 4.301719E-05 -4.297604E-05
9683.594 4.312416E-05 -4.314479E-05
9701.172 4.329375E-05 -4.331999E-05
9718.75 4.343094E-05 -4.345113E-05
9736.328 4.350706E-05 -4.357830E-05
9753.906 4.373623E-05 -4.373326E-05
9771.484 4.381885E-05 -4.388053E-05
9789.063 4.397283E-05 -4.400300E-05
9806.641 4.410776E-05 -4.418095E-05
9824.219 4.426358E-05 -4.427619E-05
9841.797 4.436562E-05 -4.441308E-05
9859.375 4.452263E-05 -4.455160E-05
9876.953 4.464345E-05 -4.469331E-05
9894.531 4.476040E-05 -4.483784E-05
9912.109 4.492893E-05 -4.497233E-05
9929.688 4.505167E-05 -4.514389E-05
9947.266 4.523284E-05 -4.522124E-05
9964.844 4.536241E-05 -4.542293E-05
9982.422 4.555242E-05 -4.551551E-05
10000 4.563516E-05 -4.567857E-05

